An SSD-based eigensolver for spectral analysis on billion-node graphs

Many eigensolvers such as ARPACK and Anasazi have been developed to compute eigenvalues of a large sparse matrix. These eigensolvers are limited by the capacity of RAM. They run in memory of a single machine for smaller eigenvalue problems and require the distributed memory for larger problems. In contrast, we develop an SSD-based eigensolver framework called FlashEigen, which extends Anasazi eigensolvers to SSDs, to compute eigenvalues of a graph with hundreds of millions or even billions of vertices in a single machine. FlashEigen performs sparse matrix multiplication in a semi-external memory fashion, i.e., we keep the sparse matrix on SSDs and the dense matrix in memory. We store the entire vector subspace on SSDs and reduce I/O to improve performance through caching the most recent dense matrix. Our result shows that FlashEigen is able to achieve 40%-60% performance of its in-memory implementation and has performance comparable to the Anasazi eigensolvers on a machine with 48 CPU cores. Furthermore, it is capable of scaling to a graph with 3.4 billion vertices and 129 billion edges. It takes about four hours to compute eight eigenvalues of the billion-node graph using 120 GB memory.

==> DMM-opts/DMM-base_line.txt <==
Base

gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-133(vmat-130(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-129(32,4))+vmat-132(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-131(32,4)))
the first part is in /mnt/ssd5//matU6Y3IXKw
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 9.155 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-139(vmat-136(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-135(32,4))+vmat-138(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-137(32,4)))
the first part is in /mnt/ssd19//matklhoKM25
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 9.053 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-145(vmat-142(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-141(32,4))+vmat-144(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-143(32,4)))
the first part is in /mnt/ssd5//matpTeADTMm
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 9.209 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-151(vmat-148(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-147(32,4))+vmat-150(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-149(32,4)))
the first part is in /mnt/ssd3//matRMsB7Aa9
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 9.176 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-157(vmat-154(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-153(32,4))+vmat-156(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-155(32,4)))
the first part is in /mnt/ssd19//mat0LuGNaqE
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 9.172 seconds
There are 16 underlying matrices
materialize vmat-159(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd9//matNoNefNzP
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 7.110 seconds
There are 16 underlying matrices
materialize vmat-161(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd17//matmenTkXBe
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 7.102 seconds
There are 16 underlying matrices
materialize vmat-163(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd7//mat14kLvuJ9
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 7.316 seconds
There are 16 underlying matrices
materialize vmat-165(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd1//matYOp9JS1q
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 7.047 seconds
There are 16 underlying matrices
materialize vmat-167(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd19//mat0tGpsmRh
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 7.068 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-186(vmat-171(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-170(32,4))+vmat-173(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-172(32,4))+vmat-175(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-174(32,4))+vmat-177(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-176(32,4))+vmat-179(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-178(32,4))+vmat-181(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-180(32,4))+vmat-183(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-182(32,4))+vmat-185(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-184(32,4)))
the first part is in /mnt/ssd1//math7qqdceV
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.880 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-204(vmat-189(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-188(32,4))+vmat-191(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-190(32,4))+vmat-193(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-192(32,4))+vmat-195(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-194(32,4))+vmat-197(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-196(32,4))+vmat-199(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-198(32,4))+vmat-201(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-200(32,4))+vmat-203(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-202(32,4)))
the first part is in /mnt/ssd5//mat7U5OQJIC
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.938 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-222(vmat-207(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-206(32,4))+vmat-209(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-208(32,4))+vmat-211(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-210(32,4))+vmat-213(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-212(32,4))+vmat-215(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-214(32,4))+vmat-217(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-216(32,4))+vmat-219(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-218(32,4))+vmat-221(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-220(32,4)))
the first part is in /mnt/ssd10//matVwO0vIJ2
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.614 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-240(vmat-225(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-224(32,4))+vmat-227(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-226(32,4))+vmat-229(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-228(32,4))+vmat-231(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-230(32,4))+vmat-233(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-232(32,4))+vmat-235(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-234(32,4))+vmat-237(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-236(32,4))+vmat-239(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-238(32,4)))
the first part is in /mnt/ssd6//mati6Q9IN51
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.865 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-258(vmat-243(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-242(32,4))+vmat-245(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-244(32,4))+vmat-247(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-246(32,4))+vmat-249(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-248(32,4))+vmat-251(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-250(32,4))+vmat-253(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-252(32,4))+vmat-255(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-254(32,4))+vmat-257(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-256(32,4)))
the first part is in /mnt/ssd20//matf5BM0Yoi
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.793 seconds
There are 64 underlying matrices
materialize vmat-260(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd6//matN5KwFKfM
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 25.740 seconds
There are 64 underlying matrices
materialize vmat-262(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd10//matXDvjy8kN
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 26.268 seconds
There are 64 underlying matrices
materialize vmat-264(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd1//mat7u5XOaRx
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 26.202 seconds
There are 64 underlying matrices
materialize vmat-266(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd7//matviiaDNcb
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 25.967 seconds
There are 64 underlying matrices
materialize vmat-268(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd22//matZ6UMB38W
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 26.102 seconds
test-62914560rows-4cols-128.mat doesn't exist
the first part is in /mnt/ssd1//mat9wvIIqgd
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 11.725 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 11.244 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 11.126 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 11.022 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 11.214 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.662 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.822 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.771 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.411 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.832 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 37.929 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 40.565 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 41.376 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 40.899 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 40.939 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 32.609 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 32.863 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 32.529 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 32.440 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 31.943 seconds
I/O system is destroyed
I/O threads get 388800 reads (3261490790400 bytes) and 35760 writes (299976622080 bytes)



==> DMM-opts/DMM-bind_io_thread.txt <==
gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-69(vmat-66(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-65(32,4))+vmat-68(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-67(32,4)))
the first part is in /mnt/ssd1//matqU0Zwc8l
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 5.837 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-75(vmat-72(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-71(32,4))+vmat-74(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-73(32,4)))
the first part is in /mnt/ssd7//mat4JgKSRJZ
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 5.704 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-81(vmat-78(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-77(32,4))+vmat-80(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-79(32,4)))
the first part is in /mnt/ssd21//matCCwjcPDW
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 5.695 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-87(vmat-84(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-83(32,4))+vmat-86(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-85(32,4)))
the first part is in /mnt/ssd6//matdTgUUKlN
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 5.817 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-93(vmat-90(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-89(32,4))+vmat-92(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-91(32,4)))
the first part is in /mnt/ssd20//mataLLOrsEO
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 5.838 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-112(vmat-97(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-96(32,4))+vmat-99(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-98(32,4))+vmat-101(2 * cat(EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4)) * mem_mat-100(32,4))+vmat-103(2 * cat(EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4)) * mem_mat-102(32,4))+vmat-105(2 * cat(EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4)) * mem_mat-104(32,4))+vmat-107(2 * cat(EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4)) * mem_mat-106(32,4))+vmat-109(2 * cat(EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4)) * mem_mat-108(32,4))+vmat-111(2 * cat(EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-110(32,4)))
the first part is in /mnt/ssd1//matZahtqhlh
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 19.565 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-130(vmat-115(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-114(32,4))+vmat-117(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-116(32,4))+vmat-119(2 * cat(EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4)) * mem_mat-118(32,4))+vmat-121(2 * cat(EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4)) * mem_mat-120(32,4))+vmat-123(2 * cat(EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4)) * mem_mat-122(32,4))+vmat-125(2 * cat(EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4)) * mem_mat-124(32,4))+vmat-127(2 * cat(EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4)) * mem_mat-126(32,4))+vmat-129(2 * cat(EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-128(32,4)))
the first part is in /mnt/ssd23//matlNyuf6VL
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 19.678 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-148(vmat-133(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-132(32,4))+vmat-135(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-134(32,4))+vmat-137(2 * cat(EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4)) * mem_mat-136(32,4))+vmat-139(2 * cat(EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4)) * mem_mat-138(32,4))+vmat-141(2 * cat(EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4)) * mem_mat-140(32,4))+vmat-143(2 * cat(EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4)) * mem_mat-142(32,4))+vmat-145(2 * cat(EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4)) * mem_mat-144(32,4))+vmat-147(2 * cat(EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-146(32,4)))
the first part is in /mnt/ssd10//matlh4mbhzb
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 19.928 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-166(vmat-151(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-150(32,4))+vmat-153(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-152(32,4))+vmat-155(2 * cat(EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4)) * mem_mat-154(32,4))+vmat-157(2 * cat(EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4)) * mem_mat-156(32,4))+vmat-159(2 * cat(EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4)) * mem_mat-158(32,4))+vmat-161(2 * cat(EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4)) * mem_mat-160(32,4))+vmat-163(2 * cat(EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4)) * mem_mat-162(32,4))+vmat-165(2 * cat(EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-164(32,4)))
the first part is in /mnt/ssd20//matHMEsmPxX
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 19.619 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-184(vmat-169(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4)) * mem_mat-168(32,4))+vmat-171(2 * cat(EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-170(32,4))+vmat-173(2 * cat(EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4)) * mem_mat-172(32,4))+vmat-175(2 * cat(EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4)) * mem_mat-174(32,4))+vmat-177(2 * cat(EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4)) * mem_mat-176(32,4))+vmat-179(2 * cat(EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4)) * mem_mat-178(32,4))+vmat-181(2 * cat(EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4)) * mem_mat-180(32,4))+vmat-183(2 * cat(EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-182(32,4)))
the first part is in /mnt/ssd23//matAkcwxBRr
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 19.638 seconds
test-104857600rows-4cols-64.mat doesn't exist
the first part is in /mnt/ssd5//mata2Ec2fz6
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 6.035 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.526 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.606 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.476 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.498 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 20.099 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 19.388 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 19.503 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 19.572 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 19.431 seconds
I/O system is destroyed
I/O threads get 324000 reads (2717908992000 bytes) and 30000 writes (251658240000 bytes)



==> DMM-opts/DMM-buf_pool.txt <==
cache memory buffers

zhengda@awesomer:/mnt/nfs/zhengda/FlashGraph/matrix$ test/test-block_mv conf/run_test-EM.txt
The root conf file: /mnt/nfs/zhengda/FlashGraph/conf/data_files.txt
There are 3 nodes with disks
multiply block size: 8
file group type: rand permute
gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-261(vmat-258(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-257(32,4))+vmat-260(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-259(32,4)))
the first part is in /mnt/ssd5//matHQwgQl1y
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 7.707 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-267(vmat-264(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-263(32,4))+vmat-266(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-265(32,4)))
the first part is in /mnt/ssd19//mat7M9uhDns
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 6.600 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-273(vmat-270(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-269(32,4))+vmat-272(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-271(32,4)))
the first part is in /mnt/ssd5//matbE9gpIbm
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 6.501 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-279(vmat-276(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-275(32,4))+vmat-278(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-277(32,4)))
the first part is in /mnt/ssd3//mat6raOdfXg
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 6.723 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-285(vmat-282(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-281(32,4))+vmat-284(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-283(32,4)))
the first part is in /mnt/ssd19//matcatYOUkr
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 6.437 seconds
There are 16 underlying matrices
materialize vmat-287(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd9//matVzhDd1ug
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.052 seconds
There are 16 underlying matrices
materialize vmat-289(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd17//matFtBQNH82
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.541 seconds
There are 16 underlying matrices
materialize vmat-291(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd7//matWxgUDT9E
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 5.956 seconds
There are 16 underlying matrices
materialize vmat-293(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd1//matZSjB91JM
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 5.958 seconds
There are 16 underlying matrices
materialize vmat-295(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd19//matFrmFh1J4
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.352 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-314(vmat-299(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-298(32,4))+vmat-301(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-300(32,4))+vmat-303(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-302(32,4))+vmat-305(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-304(32,4))+vmat-307(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-306(32,4))+vmat-309(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-308(32,4))+vmat-311(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-310(32,4))+vmat-313(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-312(32,4)))
the first part is in /mnt/ssd1//matIjcLAnnk
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 27.358 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-332(vmat-317(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-316(32,4))+vmat-319(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-318(32,4))+vmat-321(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-320(32,4))+vmat-323(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-322(32,4))+vmat-325(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-324(32,4))+vmat-327(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-326(32,4))+vmat-329(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-328(32,4))+vmat-331(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-330(32,4)))
the first part is in /mnt/ssd5//matzz3JS4fF
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 23.140 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-350(vmat-335(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-334(32,4))+vmat-337(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-336(32,4))+vmat-339(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-338(32,4))+vmat-341(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-340(32,4))+vmat-343(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-342(32,4))+vmat-345(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-344(32,4))+vmat-347(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-346(32,4))+vmat-349(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-348(32,4)))
the first part is in /mnt/ssd10//matXpHPgscF
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 27.884 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-368(vmat-353(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-352(32,4))+vmat-355(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-354(32,4))+vmat-357(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-356(32,4))+vmat-359(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-358(32,4))+vmat-361(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-360(32,4))+vmat-363(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-362(32,4))+vmat-365(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-364(32,4))+vmat-367(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-366(32,4)))
the first part is in /mnt/ssd6//mat9ma0JLr7
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 24.686 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-386(vmat-371(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-370(32,4))+vmat-373(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-372(32,4))+vmat-375(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-374(32,4))+vmat-377(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-376(32,4))+vmat-379(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-378(32,4))+vmat-381(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-380(32,4))+vmat-383(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-382(32,4))+vmat-385(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-384(32,4)))
the first part is in /mnt/ssd20//matRyQwvRe8
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 25.470 seconds
There are 64 underlying matrices
materialize vmat-388(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd6//matp9hsXQLz
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 21.930 seconds
There are 64 underlying matrices
materialize vmat-390(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd10//matFCUHDKi1
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 22.478 seconds
There are 64 underlying matrices
materialize vmat-392(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd1//matbVHq12Wi
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 23.638 seconds
There are 64 underlying matrices
materialize vmat-394(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd7//matrmygxALE
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 22.453 seconds
There are 64 underlying matrices
materialize vmat-396(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd22//matA275puRD
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 20.324 seconds
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 5.538 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 6.285 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 6.963 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 6.937 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 6.809 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 6.561 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 6.742 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 6.489 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 6.528 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 7.019 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 28.166 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 28.845 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 28.905 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 28.574 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 28.993 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 24.043 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 25.664 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 27.338 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 27.100 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 27.078 seconds
I/O system is destroyed
I/O threads get 388800 reads (3261490790400 bytes) and 4800 writes (40265318400 bytes)



==> DMM-opts/DMM-busy_wait.txt <==
polling

zhengda@awesomer:/mnt/nfs/zhengda/FlashGraph/matrix$ test/test-block_mv conf/run_test-EM.txt
The root conf file: /mnt/nfs/zhengda/FlashGraph/conf/data_files.txt
There are 3 nodes with disks
multiply block size: 8
file group type: rand permute
gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-261(vmat-258(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-257(32,4))+vmat-260(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-259(32,4)))
the first part is in /mnt/ssd5//matznp5YAhO
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 4.712 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-267(vmat-264(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-263(32,4))+vmat-266(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-265(32,4)))
the first part is in /mnt/ssd19//mat1UTMY35l
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.937 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-273(vmat-270(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-269(32,4))+vmat-272(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-271(32,4)))
the first part is in /mnt/ssd5//matZ0u10W1H
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.899 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-279(vmat-276(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-275(32,4))+vmat-278(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-277(32,4)))
the first part is in /mnt/ssd3//mat949fRMiM
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.824 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-285(vmat-282(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-281(32,4))+vmat-284(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-283(32,4)))
the first part is in /mnt/ssd19//matZ7ZtPQBZ
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.893 seconds
There are 16 underlying matrices
materialize vmat-287(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd9//mat3BhnoH2G
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 4.074 seconds
There are 16 underlying matrices
materialize vmat-289(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd17//matwxw3gkDt
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 3.688 seconds
There are 16 underlying matrices
materialize vmat-291(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd7//matZTsYPAmb
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 3.567 seconds
There are 16 underlying matrices
materialize vmat-293(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd1//matDVddKDmq
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 4.073 seconds
There are 16 underlying matrices
materialize vmat-295(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd19//matvf5baFXh
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 3.660 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-314(vmat-299(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-298(32,4))+vmat-301(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-300(32,4))+vmat-303(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-302(32,4))+vmat-305(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-304(32,4))+vmat-307(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-306(32,4))+vmat-309(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-308(32,4))+vmat-311(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-310(32,4))+vmat-313(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-312(32,4)))
the first part is in /mnt/ssd1//matdf5gLVej
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 14.773 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-332(vmat-317(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-316(32,4))+vmat-319(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-318(32,4))+vmat-321(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-320(32,4))+vmat-323(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-322(32,4))+vmat-325(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-324(32,4))+vmat-327(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-326(32,4))+vmat-329(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-328(32,4))+vmat-331(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-330(32,4)))
the first part is in /mnt/ssd5//matXLyuQ2JA
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 12.971 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-350(vmat-335(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-334(32,4))+vmat-337(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-336(32,4))+vmat-339(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-338(32,4))+vmat-341(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-340(32,4))+vmat-343(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-342(32,4))+vmat-345(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-344(32,4))+vmat-347(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-346(32,4))+vmat-349(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-348(32,4)))
the first part is in /mnt/ssd10//matbqmX1V7h
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 13.124 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-368(vmat-353(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-352(32,4))+vmat-355(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-354(32,4))+vmat-357(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-356(32,4))+vmat-359(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-358(32,4))+vmat-361(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-360(32,4))+vmat-363(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-362(32,4))+vmat-365(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-364(32,4))+vmat-367(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-366(32,4)))
the first part is in /mnt/ssd6//matWHGzI0U3
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 13.412 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-386(vmat-371(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-370(32,4))+vmat-373(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-372(32,4))+vmat-375(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-374(32,4))+vmat-377(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-376(32,4))+vmat-379(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-378(32,4))+vmat-381(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-380(32,4))+vmat-383(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-382(32,4))+vmat-385(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-384(32,4)))
the first part is in /mnt/ssd20//matAtkY95Wn
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 13.071 seconds
There are 64 underlying matrices
materialize vmat-388(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd6//mat2vj83rHT
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 14.256 seconds
There are 64 underlying matrices
materialize vmat-390(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd10//matEzfxhOZ0
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 14.030 seconds
There are 64 underlying matrices
materialize vmat-392(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd1//matxTtHkotN
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 14.162 seconds
There are 64 underlying matrices
materialize vmat-394(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd7//mathpp2k2e0
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 14.268 seconds
There are 64 underlying matrices
materialize vmat-396(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd22//matclPRVsWC
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 13.845 seconds
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.421 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.738 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.879 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.543 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.493 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.739 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.658 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.644 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.532 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.515 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 13.131 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 13.384 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 13.347 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 13.545 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 12.590 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 13.843 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 13.573 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 13.899 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 13.612 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 13.616 seconds
I/O system is destroyed
I/O threads get 388800 reads (3261490790400 bytes) and 4800 writes (40265318400 bytes)



==> DMM-opts/DMM-diff_stripe.txt <==
random striping

gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-133(vmat-130(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-129(32,4))+vmat-132(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-131(32,4)))
the first part is in /mnt/ssd7//matY5nwGcVQ
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 8.807 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-139(vmat-136(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-135(32,4))+vmat-138(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-137(32,4)))
the first part is in /mnt/ssd18//matPDlRMps9
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 8.694 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-145(vmat-142(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-141(32,4))+vmat-144(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-143(32,4)))
the first part is in /mnt/ssd17//matFdxSYIW2
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 8.981 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-151(vmat-148(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-147(32,4))+vmat-150(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-149(32,4)))
the first part is in /mnt/ssd12//matpfDxsj9W
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 8.725 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-157(vmat-154(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-153(32,4))+vmat-156(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-155(32,4)))
the first part is in /mnt/ssd1//matyrIva0Bp
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 8.772 seconds
There are 16 underlying matrices
materialize vmat-159(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd2//mat1irXHTvy
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.863 seconds
There are 16 underlying matrices
materialize vmat-161(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd4//matbTjamHrp
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.867 seconds
There are 16 underlying matrices
materialize vmat-163(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd6//matP0UlwCa5
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.996 seconds
There are 16 underlying matrices
materialize vmat-165(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd21//mat10dstwK2
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.940 seconds
There are 16 underlying matrices
materialize vmat-167(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd7//matnpS1nK7j
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 6.947 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-186(vmat-171(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-170(32,4))+vmat-173(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-172(32,4))+vmat-175(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-174(32,4))+vmat-177(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-176(32,4))+vmat-179(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-178(32,4))+vmat-181(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-180(32,4))+vmat-183(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-182(32,4))+vmat-185(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-184(32,4)))
the first part is in /mnt/ssd13//mat8BjPp3jW
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.614 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-204(vmat-189(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-188(32,4))+vmat-191(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-190(32,4))+vmat-193(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-192(32,4))+vmat-195(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-194(32,4))+vmat-197(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-196(32,4))+vmat-199(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-198(32,4))+vmat-201(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-200(32,4))+vmat-203(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-202(32,4)))
the first part is in /mnt/ssd13//matOKynD8N9
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.549 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-222(vmat-207(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-206(32,4))+vmat-209(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-208(32,4))+vmat-211(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-210(32,4))+vmat-213(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-212(32,4))+vmat-215(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-214(32,4))+vmat-217(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-216(32,4))+vmat-219(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-218(32,4))+vmat-221(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-220(32,4)))
the first part is in /mnt/ssd3//matrPDydQOO
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.526 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-240(vmat-225(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-224(32,4))+vmat-227(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-226(32,4))+vmat-229(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-228(32,4))+vmat-231(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-230(32,4))+vmat-233(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-232(32,4))+vmat-235(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-234(32,4))+vmat-237(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-236(32,4))+vmat-239(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-238(32,4)))
the first part is in /mnt/ssd8//mate0nOuODt
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.379 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-258(vmat-243(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-242(32,4))+vmat-245(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-244(32,4))+vmat-247(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-246(32,4))+vmat-249(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-248(32,4))+vmat-251(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-250(32,4))+vmat-253(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-252(32,4))+vmat-255(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-254(32,4))+vmat-257(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-256(32,4)))
the first part is in /mnt/ssd10//matmQhdGJKS
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 34.802 seconds
There are 64 underlying matrices
materialize vmat-260(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd2//matBpVIj5RP
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 25.292 seconds
There are 64 underlying matrices
materialize vmat-262(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd5//matHedQZXQD
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 24.670 seconds
There are 64 underlying matrices
materialize vmat-264(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd5//matkLe8qMve
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 25.184 seconds
There are 64 underlying matrices
materialize vmat-266(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd14//matbZeF2cXL
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 25.382 seconds
There are 64 underlying matrices
materialize vmat-268(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd1//matqZFDVAp8
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 24.996 seconds
test-62914560rows-4cols-128.mat doesn't exist
the first part is in /mnt/ssd18//matL60q85uP
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 11.052 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 10.075 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 10.457 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 10.457 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 10.072 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.363 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.670 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.505 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.648 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 9.348 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 34.288 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 38.954 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 38.613 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 38.687 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 39.172 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 31.600 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 31.460 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 31.303 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 31.829 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 31.940 seconds
I/O system is destroyed
I/O threads get 388800 reads (3261490790400 bytes) and 35760 writes (299976622080 bytes)



==> DMM-opts/DMM-fewer_io_threads.txt <==
one I/O thread per node

zhengda@awesomer:/mnt/nfs/zhengda/FlashGraph/matrix$ test/test-block_mv conf/run_test-EM.txt
The root conf file: /mnt/nfs/zhengda/FlashGraph/conf/data_files.txt
There are 3 nodes with disks
multiply block size: 8
file group type: rand permute
gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-261(vmat-258(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-257(32,4))+vmat-260(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-259(32,4)))
the first part is in /mnt/ssd5//matZvmk0LOV
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 5.774 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-267(vmat-264(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-263(32,4))+vmat-266(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-265(32,4)))
the first part is in /mnt/ssd19//mat928hp2Jq
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 4.774 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-273(vmat-270(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-269(32,4))+vmat-272(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-271(32,4)))
the first part is in /mnt/ssd5//matWSKRSdA7
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 5.053 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-279(vmat-276(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-275(32,4))+vmat-278(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-277(32,4)))
the first part is in /mnt/ssd3//matjpKhYDPa
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 5.155 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-285(vmat-282(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-281(32,4))+vmat-284(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-283(32,4)))
the first part is in /mnt/ssd19//matsl2EkPDa
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 4.885 seconds
There are 16 underlying matrices
materialize vmat-287(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd9//matxV2cX15S
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 5.024 seconds
There are 16 underlying matrices
materialize vmat-289(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd17//matxd6p9ynB
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 4.581 seconds
There are 16 underlying matrices
materialize vmat-291(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd7//matEqMz0jTQ
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 4.202 seconds
There are 16 underlying matrices
materialize vmat-293(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd1//matQECt1f90
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 4.816 seconds
There are 16 underlying matrices
materialize vmat-295(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-256(64,4))
the first part is in /mnt/ssd19//matLoSrbEqp
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 4.494 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-314(vmat-299(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-298(32,4))+vmat-301(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-300(32,4))+vmat-303(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-302(32,4))+vmat-305(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-304(32,4))+vmat-307(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-306(32,4))+vmat-309(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-308(32,4))+vmat-311(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-310(32,4))+vmat-313(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-312(32,4)))
the first part is in /mnt/ssd1//matWHoaSOQR
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 19.005 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-332(vmat-317(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-316(32,4))+vmat-319(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-318(32,4))+vmat-321(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-320(32,4))+vmat-323(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-322(32,4))+vmat-325(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-324(32,4))+vmat-327(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-326(32,4))+vmat-329(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-328(32,4))+vmat-331(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-330(32,4)))
the first part is in /mnt/ssd5//matfBk5fZn9
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 18.080 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-350(vmat-335(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-334(32,4))+vmat-337(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-336(32,4))+vmat-339(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-338(32,4))+vmat-341(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-340(32,4))+vmat-343(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-342(32,4))+vmat-345(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-344(32,4))+vmat-347(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-346(32,4))+vmat-349(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-348(32,4)))
the first part is in /mnt/ssd10//matWFSwF8i3
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 17.533 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-368(vmat-353(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-352(32,4))+vmat-355(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-354(32,4))+vmat-357(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-356(32,4))+vmat-359(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-358(32,4))+vmat-361(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-360(32,4))+vmat-363(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-362(32,4))+vmat-365(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-364(32,4))+vmat-367(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-366(32,4)))
the first part is in /mnt/ssd6//matvbzidGRa
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 17.231 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-386(vmat-371(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4)) * mem_mat-370(32,4))+vmat-373(2 * cat(EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4)) * mem_mat-372(32,4))+vmat-375(2 * cat(EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4)) * mem_mat-374(32,4))+vmat-377(2 * cat(EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4)) * mem_mat-376(32,4))+vmat-379(2 * cat(EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4)) * mem_mat-378(32,4))+vmat-381(2 * cat(EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4)) * mem_mat-380(32,4))+vmat-383(2 * cat(EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4)) * mem_mat-382(32,4))+vmat-385(2 * cat(EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-384(32,4)))
the first part is in /mnt/ssd20//matDN66qy2p
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 17.894 seconds
There are 64 underlying matrices
materialize vmat-388(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd6//matlTelhfcd
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 16.365 seconds
There are 64 underlying matrices
materialize vmat-390(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd10//matUhYklo8N
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 16.467 seconds
There are 64 underlying matrices
materialize vmat-392(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd1//mat2VRHoXuh
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 16.222 seconds
There are 64 underlying matrices
materialize vmat-394(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd7//matqlc8t1ZL
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 16.799 seconds
There are 64 underlying matrices
materialize vmat-396(2 * cat(EM_mat-1(62914560,4),EM_mat-3(62914560,4),EM_mat-5(62914560,4),EM_mat-7(62914560,4),EM_mat-9(62914560,4),EM_mat-11(62914560,4),EM_mat-13(62914560,4),EM_mat-15(62914560,4),EM_mat-17(62914560,4),EM_mat-19(62914560,4),EM_mat-21(62914560,4),EM_mat-23(62914560,4),EM_mat-25(62914560,4),EM_mat-27(62914560,4),EM_mat-29(62914560,4),EM_mat-31(62914560,4),EM_mat-33(62914560,4),EM_mat-35(62914560,4),EM_mat-37(62914560,4),EM_mat-39(62914560,4),EM_mat-41(62914560,4),EM_mat-43(62914560,4),EM_mat-45(62914560,4),EM_mat-47(62914560,4),EM_mat-49(62914560,4),EM_mat-51(62914560,4),EM_mat-53(62914560,4),EM_mat-55(62914560,4),EM_mat-57(62914560,4),EM_mat-59(62914560,4),EM_mat-61(62914560,4),EM_mat-63(62914560,4),EM_mat-65(62914560,4),EM_mat-67(62914560,4),EM_mat-69(62914560,4),EM_mat-71(62914560,4),EM_mat-73(62914560,4),EM_mat-75(62914560,4),EM_mat-77(62914560,4),EM_mat-79(62914560,4),EM_mat-81(62914560,4),EM_mat-83(62914560,4),EM_mat-85(62914560,4),EM_mat-87(62914560,4),EM_mat-89(62914560,4),EM_mat-91(62914560,4),EM_mat-93(62914560,4),EM_mat-95(62914560,4),EM_mat-97(62914560,4),EM_mat-99(62914560,4),EM_mat-101(62914560,4),EM_mat-103(62914560,4),EM_mat-105(62914560,4),EM_mat-107(62914560,4),EM_mat-109(62914560,4),EM_mat-111(62914560,4),EM_mat-113(62914560,4),EM_mat-115(62914560,4),EM_mat-117(62914560,4),EM_mat-119(62914560,4),EM_mat-121(62914560,4),EM_mat-123(62914560,4),EM_mat-125(62914560,4),EM_mat-127(62914560,4)) * mem_mat-297(256,4))
the first part is in /mnt/ssd22//matrYt0cnFs
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 15.583 seconds
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 4.426 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 4.126 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 4.349 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 4.665 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 4.593 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 4.619 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 4.385 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 4.413 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 4.676 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 4.650 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 17.407 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 18.078 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 18.288 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 17.541 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 17.399 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 15.594 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 15.398 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 16.594 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 17.113 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 16.539 seconds
I/O system is destroyed
I/O threads get 388800 reads (3261490790400 bytes) and 4800 writes (40265318400 bytes)



==> DMM-opts/DMM-hierarchy.txt <==
gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-133(vmat-130(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-129(32,4))+vmat-132(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-131(32,4)))
the first part is in /mnt/ssd5//matk4WWuYr2
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 7.480 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-139(vmat-136(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-135(32,4))+vmat-138(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-137(32,4)))
the first part is in /mnt/ssd19//matCd4BaoDv
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 6.076 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-145(vmat-142(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-141(32,4))+vmat-144(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-143(32,4)))
the first part is in /mnt/ssd5//mat2I4PYIL1
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 6.165 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-151(vmat-148(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-147(32,4))+vmat-150(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-149(32,4)))
the first part is in /mnt/ssd3//matVNfdyOJl
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 6.545 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-157(vmat-154(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-153(32,4))+vmat-156(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-155(32,4)))
the first part is in /mnt/ssd19//matKziYn5dD
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
hierarchical materialization takes 6.184 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-176(vmat-161(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-160(32,4))+vmat-163(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-162(32,4))+vmat-165(2 * cat(EM_mat-33(104857600,4),EM_mat-35(104857600,4),EM_mat-37(104857600,4),EM_mat-39(104857600,4),EM_mat-41(104857600,4),EM_mat-43(104857600,4),EM_mat-45(104857600,4),EM_mat-47(104857600,4)) * mem_mat-164(32,4))+vmat-167(2 * cat(EM_mat-49(104857600,4),EM_mat-51(104857600,4),EM_mat-53(104857600,4),EM_mat-55(104857600,4),EM_mat-57(104857600,4),EM_mat-59(104857600,4),EM_mat-61(104857600,4),EM_mat-63(104857600,4)) * mem_mat-166(32,4))+vmat-169(2 * cat(EM_mat-65(104857600,4),EM_mat-67(104857600,4),EM_mat-69(104857600,4),EM_mat-71(104857600,4),EM_mat-73(104857600,4),EM_mat-75(104857600,4),EM_mat-77(104857600,4),EM_mat-79(104857600,4)) * mem_mat-168(32,4))+vmat-171(2 * cat(EM_mat-81(104857600,4),EM_mat-83(104857600,4),EM_mat-85(104857600,4),EM_mat-87(104857600,4),EM_mat-89(104857600,4),EM_mat-91(104857600,4),EM_mat-93(104857600,4),EM_mat-95(104857600,4)) * mem_mat-170(32,4))+vmat-173(2 * cat(EM_mat-97(104857600,4),EM_mat-99(104857600,4),EM_mat-101(104857600,4),EM_mat-103(104857600,4),EM_mat-105(104857600,4),EM_mat-107(104857600,4),EM_mat-109(104857600,4),EM_mat-111(104857600,4)) * mem_mat-172(32,4))+vmat-175(2 * cat(EM_mat-113(104857600,4),EM_mat-115(104857600,4),EM_mat-117(104857600,4),EM_mat-119(104857600,4),EM_mat-121(104857600,4),EM_mat-123(104857600,4),EM_mat-125(104857600,4),EM_mat-127(104857600,4)) * mem_mat-174(32,4)))
the first part is in /mnt/ssd9//matO4JAHS1I
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 23.312 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-194(vmat-179(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-178(32,4))+vmat-181(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-180(32,4))+vmat-183(2 * cat(EM_mat-33(104857600,4),EM_mat-35(104857600,4),EM_mat-37(104857600,4),EM_mat-39(104857600,4),EM_mat-41(104857600,4),EM_mat-43(104857600,4),EM_mat-45(104857600,4),EM_mat-47(104857600,4)) * mem_mat-182(32,4))+vmat-185(2 * cat(EM_mat-49(104857600,4),EM_mat-51(104857600,4),EM_mat-53(104857600,4),EM_mat-55(104857600,4),EM_mat-57(104857600,4),EM_mat-59(104857600,4),EM_mat-61(104857600,4),EM_mat-63(104857600,4)) * mem_mat-184(32,4))+vmat-187(2 * cat(EM_mat-65(104857600,4),EM_mat-67(104857600,4),EM_mat-69(104857600,4),EM_mat-71(104857600,4),EM_mat-73(104857600,4),EM_mat-75(104857600,4),EM_mat-77(104857600,4),EM_mat-79(104857600,4)) * mem_mat-186(32,4))+vmat-189(2 * cat(EM_mat-81(104857600,4),EM_mat-83(104857600,4),EM_mat-85(104857600,4),EM_mat-87(104857600,4),EM_mat-89(104857600,4),EM_mat-91(104857600,4),EM_mat-93(104857600,4),EM_mat-95(104857600,4)) * mem_mat-188(32,4))+vmat-191(2 * cat(EM_mat-97(104857600,4),EM_mat-99(104857600,4),EM_mat-101(104857600,4),EM_mat-103(104857600,4),EM_mat-105(104857600,4),EM_mat-107(104857600,4),EM_mat-109(104857600,4),EM_mat-111(104857600,4)) * mem_mat-190(32,4))+vmat-193(2 * cat(EM_mat-113(104857600,4),EM_mat-115(104857600,4),EM_mat-117(104857600,4),EM_mat-119(104857600,4),EM_mat-121(104857600,4),EM_mat-123(104857600,4),EM_mat-125(104857600,4),EM_mat-127(104857600,4)) * mem_mat-192(32,4)))
the first part is in /mnt/ssd17//mat50CFylGh
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 21.557 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-212(vmat-197(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-196(32,4))+vmat-199(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-198(32,4))+vmat-201(2 * cat(EM_mat-33(104857600,4),EM_mat-35(104857600,4),EM_mat-37(104857600,4),EM_mat-39(104857600,4),EM_mat-41(104857600,4),EM_mat-43(104857600,4),EM_mat-45(104857600,4),EM_mat-47(104857600,4)) * mem_mat-200(32,4))+vmat-203(2 * cat(EM_mat-49(104857600,4),EM_mat-51(104857600,4),EM_mat-53(104857600,4),EM_mat-55(104857600,4),EM_mat-57(104857600,4),EM_mat-59(104857600,4),EM_mat-61(104857600,4),EM_mat-63(104857600,4)) * mem_mat-202(32,4))+vmat-205(2 * cat(EM_mat-65(104857600,4),EM_mat-67(104857600,4),EM_mat-69(104857600,4),EM_mat-71(104857600,4),EM_mat-73(104857600,4),EM_mat-75(104857600,4),EM_mat-77(104857600,4),EM_mat-79(104857600,4)) * mem_mat-204(32,4))+vmat-207(2 * cat(EM_mat-81(104857600,4),EM_mat-83(104857600,4),EM_mat-85(104857600,4),EM_mat-87(104857600,4),EM_mat-89(104857600,4),EM_mat-91(104857600,4),EM_mat-93(104857600,4),EM_mat-95(104857600,4)) * mem_mat-206(32,4))+vmat-209(2 * cat(EM_mat-97(104857600,4),EM_mat-99(104857600,4),EM_mat-101(104857600,4),EM_mat-103(104857600,4),EM_mat-105(104857600,4),EM_mat-107(104857600,4),EM_mat-109(104857600,4),EM_mat-111(104857600,4)) * mem_mat-208(32,4))+vmat-211(2 * cat(EM_mat-113(104857600,4),EM_mat-115(104857600,4),EM_mat-117(104857600,4),EM_mat-119(104857600,4),EM_mat-121(104857600,4),EM_mat-123(104857600,4),EM_mat-125(104857600,4),EM_mat-127(104857600,4)) * mem_mat-210(32,4)))
the first part is in /mnt/ssd7//matTdmDHQ1E
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 21.372 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-230(vmat-215(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-214(32,4))+vmat-217(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-216(32,4))+vmat-219(2 * cat(EM_mat-33(104857600,4),EM_mat-35(104857600,4),EM_mat-37(104857600,4),EM_mat-39(104857600,4),EM_mat-41(104857600,4),EM_mat-43(104857600,4),EM_mat-45(104857600,4),EM_mat-47(104857600,4)) * mem_mat-218(32,4))+vmat-221(2 * cat(EM_mat-49(104857600,4),EM_mat-51(104857600,4),EM_mat-53(104857600,4),EM_mat-55(104857600,4),EM_mat-57(104857600,4),EM_mat-59(104857600,4),EM_mat-61(104857600,4),EM_mat-63(104857600,4)) * mem_mat-220(32,4))+vmat-223(2 * cat(EM_mat-65(104857600,4),EM_mat-67(104857600,4),EM_mat-69(104857600,4),EM_mat-71(104857600,4),EM_mat-73(104857600,4),EM_mat-75(104857600,4),EM_mat-77(104857600,4),EM_mat-79(104857600,4)) * mem_mat-222(32,4))+vmat-225(2 * cat(EM_mat-81(104857600,4),EM_mat-83(104857600,4),EM_mat-85(104857600,4),EM_mat-87(104857600,4),EM_mat-89(104857600,4),EM_mat-91(104857600,4),EM_mat-93(104857600,4),EM_mat-95(104857600,4)) * mem_mat-224(32,4))+vmat-227(2 * cat(EM_mat-97(104857600,4),EM_mat-99(104857600,4),EM_mat-101(104857600,4),EM_mat-103(104857600,4),EM_mat-105(104857600,4),EM_mat-107(104857600,4),EM_mat-109(104857600,4),EM_mat-111(104857600,4)) * mem_mat-226(32,4))+vmat-229(2 * cat(EM_mat-113(104857600,4),EM_mat-115(104857600,4),EM_mat-117(104857600,4),EM_mat-119(104857600,4),EM_mat-121(104857600,4),EM_mat-123(104857600,4),EM_mat-125(104857600,4),EM_mat-127(104857600,4)) * mem_mat-228(32,4)))
the first part is in /mnt/ssd1//matOlnDpwjF
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 20.916 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-248(vmat-233(2 * cat(EM_mat-1(104857600,4),EM_mat-3(104857600,4),EM_mat-5(104857600,4),EM_mat-7(104857600,4),EM_mat-9(104857600,4),EM_mat-11(104857600,4),EM_mat-13(104857600,4),EM_mat-15(104857600,4)) * mem_mat-232(32,4))+vmat-235(2 * cat(EM_mat-17(104857600,4),EM_mat-19(104857600,4),EM_mat-21(104857600,4),EM_mat-23(104857600,4),EM_mat-25(104857600,4),EM_mat-27(104857600,4),EM_mat-29(104857600,4),EM_mat-31(104857600,4)) * mem_mat-234(32,4))+vmat-237(2 * cat(EM_mat-33(104857600,4),EM_mat-35(104857600,4),EM_mat-37(104857600,4),EM_mat-39(104857600,4),EM_mat-41(104857600,4),EM_mat-43(104857600,4),EM_mat-45(104857600,4),EM_mat-47(104857600,4)) * mem_mat-236(32,4))+vmat-239(2 * cat(EM_mat-49(104857600,4),EM_mat-51(104857600,4),EM_mat-53(104857600,4),EM_mat-55(104857600,4),EM_mat-57(104857600,4),EM_mat-59(104857600,4),EM_mat-61(104857600,4),EM_mat-63(104857600,4)) * mem_mat-238(32,4))+vmat-241(2 * cat(EM_mat-65(104857600,4),EM_mat-67(104857600,4),EM_mat-69(104857600,4),EM_mat-71(104857600,4),EM_mat-73(104857600,4),EM_mat-75(104857600,4),EM_mat-77(104857600,4),EM_mat-79(104857600,4)) * mem_mat-240(32,4))+vmat-243(2 * cat(EM_mat-81(104857600,4),EM_mat-83(104857600,4),EM_mat-85(104857600,4),EM_mat-87(104857600,4),EM_mat-89(104857600,4),EM_mat-91(104857600,4),EM_mat-93(104857600,4),EM_mat-95(104857600,4)) * mem_mat-242(32,4))+vmat-245(2 * cat(EM_mat-97(104857600,4),EM_mat-99(104857600,4),EM_mat-101(104857600,4),EM_mat-103(104857600,4),EM_mat-105(104857600,4),EM_mat-107(104857600,4),EM_mat-109(104857600,4),EM_mat-111(104857600,4)) * mem_mat-244(32,4))+vmat-247(2 * cat(EM_mat-113(104857600,4),EM_mat-115(104857600,4),EM_mat-117(104857600,4),EM_mat-119(104857600,4),EM_mat-121(104857600,4),EM_mat-123(104857600,4),EM_mat-125(104857600,4),EM_mat-127(104857600,4)) * mem_mat-246(32,4)))
the first part is in /mnt/ssd19//matS70l6NEU
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
hierarchical materialization takes 21.496 seconds
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 6.452 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.820 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.904 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.870 seconds
ext-mem read 57042534400 bytes
multiply 858993459200 double float points
MvTransMv (4 blocks) takes 5.780 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 21.185 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 21.151 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 21.019 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 20.866 seconds
ext-mem read 218103808000 bytes
multiply 3435973836800 double float points
MvTransMv (4 blocks) takes 21.195 seconds
I/O system is destroyed
I/O threads get 648000 reads (2717908992000 bytes) and 8000 writes (33554432000 bytes)



==> DMM-opts/DMM-larger_kernel_block_size.txt <==
max block size

gemm on block multi-vector (block size: 4, #blocks: 16)
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-133(vmat-130(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-129(32,4))+vmat-132(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-131(32,4)))
the first part is in /mnt/ssd7//mat9tLO9wIB
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.825 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-139(vmat-136(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-135(32,4))+vmat-138(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-137(32,4)))
the first part is in /mnt/ssd18//matktqIOrlm
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.739 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-145(vmat-142(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-141(32,4))+vmat-144(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-143(32,4)))
the first part is in /mnt/ssd17//matXRoeYzyI
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.602 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-151(vmat-148(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-147(32,4))+vmat-150(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-149(32,4)))
the first part is in /mnt/ssd12//matifzX0KTZ
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.600 seconds
compute gemm hierarchically
There are 16 underlying matrices
materialize vmat-157(vmat-154(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-153(32,4))+vmat-156(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-155(32,4)))
the first part is in /mnt/ssd1//matG4EEf4mg
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
hierarchical materialization takes 3.729 seconds
There are 16 underlying matrices
materialize vmat-159(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd2//matOWlB5kza
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 4.033 seconds
There are 16 underlying matrices
materialize vmat-161(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd4//matpW8H7qad
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 3.633 seconds
There are 16 underlying matrices
materialize vmat-163(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd6//matypBupBs5
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 3.380 seconds
There are 16 underlying matrices
materialize vmat-165(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd21//mat4XHYxCIT
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 3.600 seconds
There are 16 underlying matrices
materialize vmat-167(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-128(64,4))
the first part is in /mnt/ssd7//matPKBnDSkr
ext-mem read 32212254720 bytes
ext-mem write 2013265920 bytes
multiply 16106127360 double float points
flat materialization takes 3.463 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-186(vmat-171(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-170(32,4))+vmat-173(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-172(32,4))+vmat-175(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-174(32,4))+vmat-177(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-176(32,4))+vmat-179(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-178(32,4))+vmat-181(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-180(32,4))+vmat-183(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-182(32,4))+vmat-185(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-184(32,4)))
the first part is in /mnt/ssd13//matqIbD6lT4
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 12.066 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-204(vmat-189(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-188(32,4))+vmat-191(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-190(32,4))+vmat-193(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-192(32,4))+vmat-195(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-194(32,4))+vmat-197(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-196(32,4))+vmat-199(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-198(32,4))+vmat-201(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-200(32,4))+vmat-203(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-202(32,4)))
the first part is in /mnt/ssd13//mat2Zqxmiu1
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 12.026 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-222(vmat-207(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-206(32,4))+vmat-209(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-208(32,4))+vmat-211(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-210(32,4))+vmat-213(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-212(32,4))+vmat-215(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-214(32,4))+vmat-217(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-216(32,4))+vmat-219(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-218(32,4))+vmat-221(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-220(32,4)))
the first part is in /mnt/ssd3//matAGI3xDhF
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 11.986 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-240(vmat-225(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-224(32,4))+vmat-227(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-226(32,4))+vmat-229(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-228(32,4))+vmat-231(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-230(32,4))+vmat-233(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-232(32,4))+vmat-235(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-234(32,4))+vmat-237(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-236(32,4))+vmat-239(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-238(32,4)))
the first part is in /mnt/ssd8//matFAsW5p0i
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 11.833 seconds
compute gemm hierarchically
There are 64 underlying matrices
materialize vmat-258(vmat-243(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4)) * mem_mat-242(32,4))+vmat-245(2 * cat(EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4)) * mem_mat-244(32,4))+vmat-247(2 * cat(EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4)) * mem_mat-246(32,4))+vmat-249(2 * cat(EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4)) * mem_mat-248(32,4))+vmat-251(2 * cat(EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4)) * mem_mat-250(32,4))+vmat-253(2 * cat(EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4)) * mem_mat-252(32,4))+vmat-255(2 * cat(EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4)) * mem_mat-254(32,4))+vmat-257(2 * cat(EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-256(32,4)))
the first part is in /mnt/ssd10//matr9Tk856v
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
hierarchical materialization takes 12.175 seconds
There are 64 underlying matrices
materialize vmat-260(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd2//matY8PLmI5d
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 13.669 seconds
There are 64 underlying matrices
materialize vmat-262(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd5//matvHaUGFwo
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 12.776 seconds
There are 64 underlying matrices
materialize vmat-264(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd5//mat0MtyFPu6
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 12.724 seconds
There are 64 underlying matrices
materialize vmat-266(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd14//mat2iU1Ifld
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 12.764 seconds
There are 64 underlying matrices
materialize vmat-268(2 * cat(EM_mat-0(62914560,4),EM_mat-1(62914560,4),EM_mat-2(62914560,4),EM_mat-3(62914560,4),EM_mat-4(62914560,4),EM_mat-5(62914560,4),EM_mat-6(62914560,4),EM_mat-7(62914560,4),EM_mat-8(62914560,4),EM_mat-9(62914560,4),EM_mat-10(62914560,4),EM_mat-11(62914560,4),EM_mat-12(62914560,4),EM_mat-13(62914560,4),EM_mat-14(62914560,4),EM_mat-15(62914560,4),EM_mat-16(62914560,4),EM_mat-17(62914560,4),EM_mat-18(62914560,4),EM_mat-19(62914560,4),EM_mat-20(62914560,4),EM_mat-21(62914560,4),EM_mat-22(62914560,4),EM_mat-23(62914560,4),EM_mat-24(62914560,4),EM_mat-25(62914560,4),EM_mat-26(62914560,4),EM_mat-27(62914560,4),EM_mat-28(62914560,4),EM_mat-29(62914560,4),EM_mat-30(62914560,4),EM_mat-31(62914560,4),EM_mat-32(62914560,4),EM_mat-33(62914560,4),EM_mat-34(62914560,4),EM_mat-35(62914560,4),EM_mat-36(62914560,4),EM_mat-37(62914560,4),EM_mat-38(62914560,4),EM_mat-39(62914560,4),EM_mat-40(62914560,4),EM_mat-41(62914560,4),EM_mat-42(62914560,4),EM_mat-43(62914560,4),EM_mat-44(62914560,4),EM_mat-45(62914560,4),EM_mat-46(62914560,4),EM_mat-47(62914560,4),EM_mat-48(62914560,4),EM_mat-49(62914560,4),EM_mat-50(62914560,4),EM_mat-51(62914560,4),EM_mat-52(62914560,4),EM_mat-53(62914560,4),EM_mat-54(62914560,4),EM_mat-55(62914560,4),EM_mat-56(62914560,4),EM_mat-57(62914560,4),EM_mat-58(62914560,4),EM_mat-59(62914560,4),EM_mat-60(62914560,4),EM_mat-61(62914560,4),EM_mat-62(62914560,4),EM_mat-63(62914560,4)) * mem_mat-169(256,4))
the first part is in /mnt/ssd1//matMEhZIHHu
ext-mem read 128849018880 bytes
ext-mem write 2013265920 bytes
multiply 64424509440 double float points
flat materialization takes 13.036 seconds
test-62914560rows-4cols-128.mat doesn't exist
the first part is in /mnt/ssd18//mat18hJBxNI
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 4.007 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.541 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.496 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.548 seconds
ext-mem read 34225520640 bytes
multiply 515396075520 double float points
MvTransMv (4 blocks) takes 3.942 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.885 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.363 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.398 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.349 seconds
ext-mem read 34225520640 bytes
multiply 16106127360 double float points
MvTransMv (all blocks) takes 3.364 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 11.664 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 11.756 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 11.728 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 12.108 seconds
ext-mem read 130862284800 bytes
multiply 2061584302080 double float points
MvTransMv (4 blocks) takes 12.130 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 13.897 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 13.062 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 12.677 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 12.695 seconds
ext-mem read 130862284800 bytes
multiply 64424509440 double float points
MvTransMv (all blocks) takes 12.732 seconds
I/O system is destroyed
I/O threads get 388800 reads (3261490790400 bytes) and 35760 writes (299976622080 bytes)



==> DMM-opts/DMM-rand_map.txt <==
gemm on block multi-vector (block size: 4, #blocks: 16)
There are 16 underlying matrices
materialize vmat-65(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-64(64,4))
the first part is in /mnt/ssd1//mat6WB9jLHZ
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
flat materialization takes 11.334 seconds
There are 16 underlying matrices
materialize vmat-67(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-64(64,4))
the first part is in /mnt/ssd7//matm5fUrkCM
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
flat materialization takes 9.843 seconds
There are 16 underlying matrices
materialize vmat-69(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-64(64,4))
the first part is in /mnt/ssd21//matI9hEHHKW
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
flat materialization takes 10.271 seconds
There are 16 underlying matrices
materialize vmat-71(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-64(64,4))
the first part is in /mnt/ssd6//mat9d6met7r
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
flat materialization takes 9.253 seconds
There are 16 underlying matrices
materialize vmat-73(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4)) * mem_mat-64(64,4))
the first part is in /mnt/ssd20//matLR6o8nHl
ext-mem read 53687091200 bytes
ext-mem write 3355443200 bytes
multiply 26843545600 double float points
flat materialization takes 9.209 seconds
gemm on block multi-vector (block size: 4, #blocks: 64)
There are 64 underlying matrices
materialize vmat-76(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4),EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4),EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4),EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4),EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4),EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4),EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-75(256,4))
the first part is in /mnt/ssd1//matI8HTFDBO
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
flat materialization takes 40.936 seconds
There are 64 underlying matrices
materialize vmat-78(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4),EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4),EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4),EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4),EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4),EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4),EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-75(256,4))
the first part is in /mnt/ssd23//matx7hveSyJ
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
flat materialization takes 43.389 seconds
There are 64 underlying matrices
materialize vmat-80(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4),EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4),EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4),EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4),EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4),EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4),EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-75(256,4))
the first part is in /mnt/ssd10//mat57xNCoRt
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
flat materialization takes 42.037 seconds
There are 64 underlying matrices
materialize vmat-82(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4),EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4),EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4),EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4),EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4),EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4),EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-75(256,4))
the first part is in /mnt/ssd20//matU9tl80Pc
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
flat materialization takes 37.214 seconds
There are 64 underlying matrices
materialize vmat-84(2 * cat(EM_mat-0(104857600,4),EM_mat-1(104857600,4),EM_mat-2(104857600,4),EM_mat-3(104857600,4),EM_mat-4(104857600,4),EM_mat-5(104857600,4),EM_mat-6(104857600,4),EM_mat-7(104857600,4),EM_mat-8(104857600,4),EM_mat-9(104857600,4),EM_mat-10(104857600,4),EM_mat-11(104857600,4),EM_mat-12(104857600,4),EM_mat-13(104857600,4),EM_mat-14(104857600,4),EM_mat-15(104857600,4),EM_mat-16(104857600,4),EM_mat-17(104857600,4),EM_mat-18(104857600,4),EM_mat-19(104857600,4),EM_mat-20(104857600,4),EM_mat-21(104857600,4),EM_mat-22(104857600,4),EM_mat-23(104857600,4),EM_mat-24(104857600,4),EM_mat-25(104857600,4),EM_mat-26(104857600,4),EM_mat-27(104857600,4),EM_mat-28(104857600,4),EM_mat-29(104857600,4),EM_mat-30(104857600,4),EM_mat-31(104857600,4),EM_mat-32(104857600,4),EM_mat-33(104857600,4),EM_mat-34(104857600,4),EM_mat-35(104857600,4),EM_mat-36(104857600,4),EM_mat-37(104857600,4),EM_mat-38(104857600,4),EM_mat-39(104857600,4),EM_mat-40(104857600,4),EM_mat-41(104857600,4),EM_mat-42(104857600,4),EM_mat-43(104857600,4),EM_mat-44(104857600,4),EM_mat-45(104857600,4),EM_mat-46(104857600,4),EM_mat-47(104857600,4),EM_mat-48(104857600,4),EM_mat-49(104857600,4),EM_mat-50(104857600,4),EM_mat-51(104857600,4),EM_mat-52(104857600,4),EM_mat-53(104857600,4),EM_mat-54(104857600,4),EM_mat-55(104857600,4),EM_mat-56(104857600,4),EM_mat-57(104857600,4),EM_mat-58(104857600,4),EM_mat-59(104857600,4),EM_mat-60(104857600,4),EM_mat-61(104857600,4),EM_mat-62(104857600,4),EM_mat-63(104857600,4)) * mem_mat-75(256,4))
the first part is in /mnt/ssd23//matREhNHLOa
ext-mem read 214748364800 bytes
ext-mem write 3355443200 bytes
multiply 107374182400 double float points
flat materialization takes 41.281 seconds
test-104857600rows-4cols-64.mat doesn't exist
the first part is in /mnt/ssd5//matnmDzl9h7
MvTransMv on block MV (block size: 4, #blocks: 16)
ext-mem read 57042534400 bytes
multiply 26843545600 double float points
MvTransMv (all blocks) takes 11.093 seconds
ext-mem read 57042534400 bytes
multiply 26843545600 double float points
MvTransMv (all blocks) takes 11.165 seconds
ext-mem read 57042534400 bytes
multiply 26843545600 double float points
MvTransMv (all blocks) takes 11.583 seconds
ext-mem read 57042534400 bytes
multiply 26843545600 double float points
MvTransMv (all blocks) takes 10.957 seconds
ext-mem read 57042534400 bytes
multiply 26843545600 double float points
MvTransMv (all blocks) takes 11.192 seconds
MvTransMv on block MV (block size: 4, #blocks: 64)
ext-mem read 218103808000 bytes
multiply 107374182400 double float points
MvTransMv (all blocks) takes 42.720 seconds
ext-mem read 218103808000 bytes
multiply 107374182400 double float points
MvTransMv (all blocks) takes 43.309 seconds
ext-mem read 218103808000 bytes
multiply 107374182400 double float points
MvTransMv (all blocks) takes 41.729 seconds
ext-mem read 218103808000 bytes
multiply 107374182400 double float points
MvTransMv (all blocks) takes 42.238 seconds
ext-mem read 218103808000 bytes
multiply 107374182400 double float points
MvTransMv (all blocks) takes 39.036 seconds
I/O system is destroyed
I/O threads get 648000 reads (2717908992000 bytes) and 60000 writes (251658240000 bytes)



==> charts/DMM-IO.txt <==
#	GEMM	MvTransMv
4	8.02	8.30
8	9.14	9.70
16	9.64	9.89
32	10.04	10.20
64	10.20	10.33
128	10.52	10.73
256	10.41	10.63
512	10.54	10.87


==> charts/DMM_optimize.txt <==
#	"base line"	diff stripe	buf pool	"fewer I/O threads"	"busy wait"	"larger max block size"
64	11.27	10.42	6.51	4.43	3.61	3.7068
256	40.34	37.94	28.70	17.74	13.20	11.8772


==> charts/GEMM.txt <==
#GEMM	IM	EM	MKL	Trilinos
4	0.13	0.47	0.10	0.0516
8	0.15	0.62	0.11	0.0692
16	0.24	0.97	0.22	0.1732
32	0.50	1.68	0.35	0.4112
64	0.53	3.13	0.69	0.597
128	1.32	5.88	1.50	1.865
256	2.62	11.71	6.26	4.2876
512	5.26	22.95	9.33	8.4794


==> charts/MvTransMv.txt <==
#MvTransMv	IM	EM	Trilinos
4	0.13	0.45	0.022
8	0.19	0.58	0.0368
16	0.32	0.95	0.0856
32	0.58	1.66	0.2288
64	0.69	3.09	0.3652
128	1.24	5.77	0.8724
256	1.96	11.47	2.067
512	4.63	22.24	3.1386


==> charts/SpMM-Friendster.txt <==
#	FE-IM	FE-SEM	MKL	Trilinos
1	1.66	2.52	6.08	2.59
2	2.17	2.64	6.17	4.51
4	3.27	3.92	8.92	8.32
8	4.97	5.15	10.74	16.04
16	8.97	9.81	15.07	32.67


==> charts/SpMM-W0.txt <==
#cols	IM	SEM	MKL	Trilinos
1	3.043	4.317	13.1088	7.576020833
2	4.459	6.087	14.9744	10.73035417
4	6.675	7.81	20.9034	19.88722917
8	11.993	13.09	25.3092	38.57795833
16	22.039	23.126	42.7766	


==> charts/SpMM_optimize.txt <==
#cols	SMP	NUMA	2D	SB	Vec	Local write	CSR+COO
F-1col	4.49	3.94	2.82	2.50	2.06	1.95	1.72
F-4cols	8.45	5.71	5.30	5.40	3.79	3.50	3.25
F-16cols	17.59	9.96	11.03	10.98	9.33	8.87	8.48
T-1col	2.5122	2.158	0.8106	0.79	0.6866	0.646	0.626
T-4cols	4.1854	3.2188	1.7278	1.7192	1.2444	1.1798	1.1534
T-16cols	8.9042	5.756	3.6816	3.6454	3.0398	2.8158	2.7232


==> charts/diff_cache.txt <==
4	4767
16	3664
64	2233
128	1819


==> charts/eigen-decompose.txt <==
# eigenvalues	SpMM	reortho	other
EM-8ev	360	487	68
EM-32ev	819	2854	124
EM-128ev	957	12920	403
IM-8ev	222.9	121.8	14.5
IM-32ev	638	790	42
IM-128ev	881	2787	177


==> charts/eigen-mem.txt <==
#eigenvalues	orig-Krylovschur	IM-Krylovschur	EM-Krylovschur
8	157.021	27	8
32	190.252	98	18
128	327.636	375	29


==> charts/eigen-runtime-32ev.txt <==
rmat-100M-40	0.70	0.40
rmat-100M-160	0.65	0.62
Friendster		1.02	0.39
W				0.87	0.48



==> charts/eigen-runtime-8ev.txt <==
#	Trilinos	EM
rmat-100M-40	0.56	0.52
rmat-100M-160	0.57	0.53
Friendster		0.59	0.39
KNN				0.69	0.61


==> charts/mat_mul.txt <==
# cols	tall-mem	tall-EM		wide-mem	wide-EM
4		1.03		0.17		2.07		0.19
8		0.77		0.12		1.89		0.18
16		0.89		0.20		1.36		0.22
32		0.89		0.23		0.86		0.19
64		0.66		0.26		0.49		0.29


==> charts/mat_ops.txt <==
"op1"			6.66
"op2"			15.71
"op3"			5.95
"op4"			17.92
"op5"			14.09
"op6"			9.36


==> charts/spmm-pg.txt <==
# cols	SEM		mem
1	50		13.6
2	48.8	27.3
4	48.5	36
8	47		46.3
16	0		0


==> charts/spmm1.txt <==
#	Trilinos	SEM
"rmat-100M-40"	0.65	0.85
"rmat-100M-160"	0.49	0.70
"W"				0.60	0.50
"Friendster"	0.59	0.60
"Page graph"	0		0.58


==> charts/spmm4.txt <==
#	Trilinos	SEM
"rmat-100M-40"	0.41	0.86
"rmat-100M-160"	0.35	0.79
"W"				0.43	0.77
"Friendster"	0.42	0.89
"Page graph"	0		0.78

